Measurement of longitudinal flow de-correlations in Pb+Pb collisions at $\sqrt{s_\mathrm{NN}} = 2.76$ and 5.02 TeV with the ATLAS detector

Measurements of longitudinal flow decorrelations are presented for charged particles in the pseudorapidity range $|\eta|<2.4$ using 7 $\mu$b$^{-1}$ and 470 $\mu$b$^{-1}$ of Pb+Pb collisions at $\sqrt{s_{\textrm{NN}}}=2.76$ and 5.02 TeV, respectively, recorded by the ATLAS detector at the LHC. It is found that the correlation between the harmonic flow coefficients $v_n$ measured in two separated $\eta$ intervals does not factorise into the product of single-particle coefficients, and this breaking of factorisation, or flow decorrelation, increases linearly with the $\eta$ separation between the intervals. The slopes for this flow decorrelation are found to be larger at 2.76 TeV than 5.02 TeV. Higher-order moments of the correlations are also measured, and the corresponding linear coefficients for the $k^{\textrm{th}}$-moment of the $v_n$ are found to be proportional to $k$ for $v_3$, but not for $v_2$. The decorrelation effect is separated into contributions from the magnitude of $v_n$ and the event-plane orientation changing with $\eta$. These two contributions are found to be comparable. The longitudinal flow correlations are also measured between $v_n$ of different order in $n$. The longitudinal fluctuations of $v_2$ and $v_3$ are found to be independent of each other, while the longitudinal fluctuations of $v_4$ and $v_5$ are found to be driven by the nonlinear contribution from $v_2^2$ and $v_2v_3$, respectively.

==> Metadata.txt <==
Measurement of longitudinal flow de-correlations in Pb+Pb collisions at $\sqrt{s_{\textrm{NN}}}=2.76$ and 5.02 TeV with the ATLAS detector

Measurements of longitudinal flow correlations are presented for charged particles in the pseudorapidity range $|\eta|<2.4$ using 7 $\mu$b$^{-1}$ and 470 $\mu$b$^{-1}$ of Pb+Pb collisions at $\sqrt{s_{\textrm{NN}}}=2.76$ and 5.02 TeV, respectively, recorded by the ATLAS detector at the LHC. It is found that the correlation between the harmonic flow coefficients $v_n$ measured in two separated $\eta$ intervals does not factorise into the product of single-particle coefficients, and this breaking of factorisation, or flow decorrelation, increases linearly with the $\eta$ separation between the intervals. The flow decorrelation is stronger at 2.76 TeV than at 5.02 TeV. Higher-order moments of the correlations are also measured, and the corresponding linear coefficients for the $k^{\textrm{th}}$-moment of the $v_n$ are found to be proportional to $k$ for $v_3$, but not for $v_2$. The decorrelation effect is separated into contributions from the magnitude of $v_n$ and the event-plane orientation, each as a function of $\eta$. These two contributions are found to be comparable. The longitudinal flow correlations are also measured between $v_n$ of different order in $n$. The decorrelations of $v_2$ and $v_3$ are found to be independent of each other, while the decorrelations of $v_4$ and $v_5$ are found to be driven by the nonlinear contribution from $v_2^2$ and $v_2v_3$, respectively.

31 pages plus author list + cover pages (48 pages total), 29 figures, 5 tables, submitted to Eur. Phys. J. C., All figures including auxiliary figures can be found at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2016-04/

CERN-PH-EP-2017-191


==> MetadataEJPC.txt <==
For EJPC
Title:
Measurement of longitudinal flow de-correlations in Pb+Pb collisions at &radic;s<sub>NN</sub>=2.76 and 5.02 TeV with the ATLAS detector  
Abstract:
Measurements of longitudinal flow decorrelations are presented for charged particles in the pseudorapidity range |&eta;|<2.4 using 7 &mu;b<sup>-1</sup> and 470 &mu;b<sup>-1</sup> of Pb+Pb collisions at &radic;s<sub>NN</sub>=2.76 and 5.02 TeV, respectively, recorded by the ATLAS detector at the LHC. It is found that the correlation between the harmonic flow coefficients v<sub>n</sub> measured in two separated &eta; intervals does not factorise into the product of single-particle coefficients, and this breaking of factorisation, or flow decorrelation, increases linearly with the &eta; separation between the intervals. The flow decorrelation is stronger at 2.76 TeV than at 5.02 TeV. Higher-order moments of the correlations are also measured, and the corresponding linear coefficients for the k<sup>th</sup>-moment of the v<sub>n</sub> are found to be proportional to k for v<sub>3</sub>, but not for v<sub>2</sub>. The decorrelation effect is separated into contributions from the magnitude of v<sub>n</sub> and the event-plane orientation, each as a function of &eta;. These two contributions are found to be comparable. The longitudinal flow correlations are also measured between v<sub>n</sub> of different order in n. The longitudinal fluctuations of v<sub>2</sub> and v<sub>3</sub> are found to be independent of each other, while the longitudinal fluctuations of v<sub>4</sub> and v<sub>5</sub> are found to be driven by the nonlinear contribution from v<sub>2</sub><sup>2</sup> and v<sub>2</sub>v<sub>3</sub>, respectively.

